Causal Identification from Counterfactual Data: Completeness and Bounding Results

Previous work establishing completeness results for counterfactual identification has been circumscribed to the setting where the input data belongs to observational or interventional distributions (Layers 1 and 2 of Pearl's Causal Hierarchy), since it was generally presumed impossible to obtain data from counterfactual distributions, which belong to Layer 3. However, recent work (Raghavan & Bareinboim, 2025) has formally characterized a family of counterfactual distributions which can be directly estimated via experimental methods - a notion they call counterfactual realizability. This leaves open the question of what additional counterfactual quantities now become identifiable, given this new access to (some) Layer 3 data. To answer this question, we develop the CTFIDU+ algorithm for identifying counterfactual queries from an arbitrary set of Layer 3 distributions, and prove that it is complete for this task. Building on this, we establish the theoretical limit of which counterfactuals can be identified from physically realizable distributions, thus implying the fundamental limit to exact causal inference in the non-parametric setting. Finally, given the impossibility of identifying certain critical types of counterfactuals, we derive novel analytic bounds for such quantities using realizable counterfactual data, and corroborate using simulations that counterfactual data helps tighten the bounds for non-identifiable quantities in practice.

==> emergence.tikz <==
\begin{tikzpicture}[ every annotation/.style = {draw,
                     fill = white, font = \Large}]
  \path[mindmap,concept color=black!40,text=black,
    every node/.style={concept,circular drop shadow},
    root/.style    = {concept color=white,
      font=\large\bfseries,text width=10em},
    level 1 concept/.append style={font=\Large\bfseries,
      sibling angle=50,text width=7.7em,
    level distance=15em,inner sep=0pt},
    level 2 concept/.append style={font=\bfseries,level distance=9em},
  ]
  node[root] {Reality \\ $\M$ \\ (\emph{unobserved})} [clockwise from=320]
    child[concept color=black!10] {
      node {$\Ll_1$ \\ \small{(associational)}} [clockwise from=270]
        child { node (pl1) {$P(\*V)$} }
        % child { node (gl1) {$\G$} }
    }
    child[concept color=black!10] {
      node {$\Ll_2$ \\ \small{(causal)}} [clockwise from=270]
        child { node (pl2) {$\forall_{\*X \subseteq \*V}$, $P_{\*x}(\*V)$} }
        % child { node (gl2) {$\G$} }
    }
    child[concept color=black!10] {
      node {$\Ll_3$ \\ \small{(counterfactual)}} [clockwise from=270]
        child { node (pl2) {$\forall_{\*X,\*Y,\*Z}$, $P(\*Y_\*x, \*Z_\*w)$} }
        % child { node (gl2) {$\G$} }
    };
    % child[concept color=blue] {
    %   node[concept] {\href{http://texwelt.de}{\TeX welt\\.de}}
    %     [clockwise from=30]
    %   child { node[concept] (TeXnique)
    %     {\href{http://texnique.fr}{\TeX nique\\.fr}} }
    %   child { node[concept] (TeXweltQA)
    %     {\href{http://texwelt.de/wissen/}{Fragen~\& Antworten}} }
    %   child { node[concept] (TeXweltBlog)
    %     {\href{http://texwelt.de/blog/}{User blog} }}
    % }
    % child[concept color=green!40!black] {
    %   node[concept] {\href{http://texample.net/}{\TeX ample\\.net}}
    %     [clockwise from=310]
    %   child { node[concept] (TikZGalerie) 
    %     {\href{http://texample.net/tikz/examples/}{TikZ-Galerie}} }
    %   child { node[concept] (TeXampleBlog)
    %     {\href{http://texample.net/weblog/}{Blog}} }
    %   child { node[concept] (Planet)
    %     {\href{http://texample.net/community/}{Planet}} }
    % }
    % child[concept color=red] {
    %   node[concept] (PGFPlots) {\href{http://pgfplots.net}{PGFPlots\\.net}}
    %   [clockwise from=270]
    % }
    % child[concept color=red!60!black] {
    %   node[concept] {\href{http://latex-community.org/}{\LaTeX-Community\\.org}}
    %     [counterclockwise from=100]
    %   child { node[concept] (LaTeXForum)
    %     {\href{http://latex-community.org/forum/}{Forum}}}
    %   child { node[concept] (LaTeXArtikel)
    %     {\href{http://latex-community.org/know-how}{Artikel-Archiv}} }
    %   child { node[concept] (LaTeXNews)
    %     {\href{http://latex-community.org/home/news}{News}} }
    % }
    % child[concept color=orange] {
    %   node[concept] (TeXdoc)
    %     {\href{http://texdoc.net/}{\TeX doc\\.net}}
    %     [clockwise from=100]
    %     child { node[concept] {\href{http://www.tex.ac.uk}{UK \TeX \\FAQ}}
    %     }}
    % child[concept color=yellow!60!black] {
    %   node[concept] (Blogs) {Blogs} [clockwise from=139]
    %   child { node[concept] {\href{http://texblog.net/}{\TeX blog\\.net}}}
    %   child { node[concept] {\href{http://tikz.de/}{TikZ.de}} }
    %   child { node[concept] (Cookbook)
    %     {\href{http://latex-cookbook.net/}{\LaTeX-\\Cookbook\\.net}} }
    % };
    % \info{goForum.north east}{above,anchor=west,xshift=1em}{%
    %   \item[] Seit 2008
    %   \item 68\,444 Beiträge
    %   \item 13\,715 Themen
    %   \item 5\,532 registrierte Nutzer
    % }
    % \info{LaTeXForum.north west}{above,anchor=south}{%
    %   \item[] Seit 2008
    %   \item 81\,991 Beiträge
    %   \item 21\,026 Themen
    %   \item 13\,354 registrierte Nutzer
    % }
    % \info[8]{LaTeXArtikel.west}{below,anchor=north east,xshift=3em,yshift=-2em}{%
    %   \item 115 Artikel
    % }
    % \info[11]{LaTeXNews.south west}{below,anchor=north}{%
    %   \item 240 Meldungen
    % }
    % \info[9]{TikZGalerie.south}{below,anchor=north}{%
    %   \item[] Seit 2006
    %   \item 172 Autoren
    %   \item 384 Beispiele
    % }
    % \info[15]{goWiki.south}{below,anchor=north,xshift=3em}{%
    %   \item 152 erklärte Konzepte, Befehle und Pakete
    % }
    % \info{TeXweltQA.south east}{above,anchor=north west}{%
    %   \item[] Seit 2013
    %   \item 1\,710 Fragen
    %   \item 2\,151 Antworten
    %   \item 479 registrierte Nutzer
    % }
    % \info[8]{TeXweltBlog.south}{below,anchor=north,xshift=2em}{%
    %   \item[] Seit 2013
    %   \item 14 Autoren
    % }
    % \info[9]{PGFPlots.south west}{anchor=north east,xshift=1em}{%
    %   \item 14 Autoren
    %   \item 59 Beispiele
    % }
    % \info[6]{Planet.west}{anchor=east}{%
    %   \item 46 Blogs
    % }
    % \info[14]{TeXnique.east}{anchor=west,xshift = 0.5em}{%
    %   \item[] 2015, aufgrund Idee mit französischen
    %           \TeX-Freunden nach der TUG Damstadt, experimentell
    % }
    % \info[16]{Cookbook.east}{anchor=south west}{%
    %   \item[] Ab 10/2015, soll ca. 100 Beispiele aus
    %           dem \LaTeX\ Cookbook zeigen, sowie
    %           Community-Rezepte
    % }
\end{tikzpicture}
